$2 * n$ is better than $n^2$: Decomposing Event Coreference Resolution into Two Tractable Problems

Event Coreference Resolution (ECR) is the task of linking mentions of the same event either within or across documents. Most mention pairs are not coreferent, yet many that are coreferent can be identified through simple techniques such as lemma matching of the event triggers or the sentences in which they appear. Existing methods for training coreference systems sample from a largely skewed distribution, making it difficult for the algorithm to learn coreference beyond surface matching. Additionally, these methods are intractable because of the quadratic operations needed. To address these challenges, we break the problem of ECR into two parts: a) a heuristic to efficiently filter out a large number of non-coreferent pairs, and b) a training approach on a balanced set of coreferent and non-coreferent mention pairs. By following this approach, we show that we get comparable results to the state of the art on two popular ECR datasets while significantly reducing compute requirements. We also analyze the mention pairs that are "hard" to accurately classify as coreferent or non-coreferent. Code at https://github.com/ahmeshaf/lemma_ce_coref

==> cdlm_oracle.txt <==
threshold:  0.5
dev accuracy: tensor(0.7489)
dev precision: tensor(0.7052)
dev recall: tensor(0.7471)
dev f1: tensor(0.7255)
BCUB SCORE
--------------------------------------------------------------------------
Coreference: Recall: (587.318819700699 / 1245) 47.17%	Precision: (1122.65555555556 / 1245) 90.17%	F1: 61.94%
--------------------------------------------------------------------------

MUC SCORE
====== TOTALS =======
Identification of Mentions: Recall: (1245 / 1245) 100%	Precision: (1245 / 1245) 100%	F1: 100%
--------------------------------------------------------------------------
Coreference: Recall: (464 / 837) 55.43%	Precision: (464 / 547) 84.82%	F1: 67.05%
--------------------------------------------------------------------------

threshold:  0.9
dev accuracy: tensor(0.7533)
dev precision: tensor(0.7267)
dev recall: tensor(0.7127)
dev f1: tensor(0.7196)
BCUB SCORE
====== TOTALS =======
Identification of Mentions: Recall: (1245 / 1245) 100%	Precision: (1245 / 1245) 100%	F1: 100%
--------------------------------------------------------------------------
Coreference: Recall: (979.738226477846 / 1245) 78.69%	Precision: (976.96162588138 / 1245) 78.47%	F1: 78.58%
--------------------------------------------------------------------------

MUC SCORE
====== TOTALS =======
Identification of Mentions: Recall: (1245 / 1245) 100%	Precision: (1245 / 1245) 100%	F1: 100%
--------------------------------------------------------------------------
Coreference: Recall: (689 / 837) 82.31%	Precision: (689 / 783) 87.99%	F1: 85.06%
--------------------------------------------------------------------------

threshold:  0.7
dev accuracy: tensor(0.7513)
dev precision: tensor(0.7141)
dev recall: tensor(0.7341)
dev f1: tensor(0.7240)
BCUB SCORE
====== TOTALS =======
Identification of Mentions: Recall: (1245 / 1245) 100%	Precision: (1245 / 1245) 100%	F1: 100%
--------------------------------------------------------------------------
Coreference: Recall: (757.717798989634 / 1245) 60.86%	Precision: (1057.76308106663 / 1245) 84.96%	F1: 70.91%
--------------------------------------------------------------------------

MUC SCORE
====== TOTALS =======
Identification of Mentions: Recall: (1245 / 1245) 100%	Precision: (1245 / 1245) 100%	F1: 100%
--------------------------------------------------------------------------
Coreference: Recall: (595 / 837) 71.08%	Precision: (595 / 691) 86.1%	F1: 77.87%
--------------------------------------------------------------------------


TEST SET
threshold:  0.5
dev accuracy: tensor(0.7244)
dev precision: tensor(0.6624)
dev recall: tensor(0.8442)
dev f1: tensor(0.7423)
BCUB SCORE
====== TOTALS =======
Identification of Mentions: Recall: (1780 / 1780) 100%	Precision: (1780 / 1780) 100%	F1: 100%
--------------------------------------------------------------------------
Coreference: Recall: (1010.89346529392 / 1780) 56.79%	Precision: (1600.10634920635 / 1780) 89.89%	F1: 69.6%
--------------------------------------------------------------------------

MUC SCORE
====== TOTALS =======
Identification of Mentions: Recall: (1780 / 1780) 100%	Precision: (1780 / 1780) 100%	F1: 100%
--------------------------------------------------------------------------
Coreference: Recall: (495 / 975) 50.76%	Precision: (495 / 629) 78.69%	F1: 61.72%
--------------------------------------------------------------------------

threshold:  0.9
dev accuracy: tensor(0.7341)
dev precision: tensor(0.6813)
dev recall: tensor(0.8165)
dev f1: tensor(0.7428)
BCUB SCORE
====== TOTALS =======
Identification of Mentions: Recall: (1780 / 1780) 100%	Precision: (1780 / 1780) 100%	F1: 100%
--------------------------------------------------------------------------
Coreference: Recall: (1418.98810140052 / 1780) 79.71%	Precision: (1402.44622239392 / 1780) 78.78%	F1: 79.25%
--------------------------------------------------------------------------

MUC SCORE
====== TOTALS =======
Identification of Mentions: Recall: (1780 / 1780) 100%	Precision: (1780 / 1780) 100%	F1: 100%
--------------------------------------------------------------------------
Coreference: Recall: (759 / 975) 77.84%	Precision: (759 / 918) 82.67%	F1: 80.19%
--------------------------------------------------------------------------

threshold:  0.7
dev accuracy: tensor(0.7268)
dev precision: tensor(0.6685)
dev recall: tensor(0.8311)
dev f1: tensor(0.7410)
BCUB SCORE
====== TOTALS =======
Identification of Mentions: Recall: (1780 / 1780) 100%	Precision: (1780 / 1780) 100%	F1: 100%
--------------------------------------------------------------------------
Coreference: Recall: (1190.83142225138 / 1780) 66.9%	Precision: (1523.4797979798 / 1780) 85.58%	F1: 75.09%
--------------------------------------------------------------------------

MUC SCORE
====== TOTALS =======
Identification of Mentions: Recall: (1780 / 1780) 100%	Precision: (1780 / 1780) 100%	F1: 100%
--------------------------------------------------------------------------
Coreference: Recall: (650 / 975) 66.66%	Precision: (650 / 803) 80.94%	F1: 73.11%
--------------------------------------------------------------------------

==> dpos_only_agglo.txt <==
threshold:  0.95
dev accuracy: tensor(0.8144)
dev precision: tensor(0.7930)
dev recall: tensor(0.8371)
dev f1: tensor(0.8145)
BCUB SCORE
--------------------------------------------------------------------------
Coreference: Recall: (1073.81851316132 / 1245) 86.25%	Precision: (1028.73439223616 / 1245) 82.62%	F1: 84.4%
--------------------------------------------------------------------------

MUC SCORE
--------------------------------------------------------------------------
Coreference: Recall: (732 / 837) 87.45%	Precision: (732 / 809) 90.48%	F1: 88.94%
--------------------------------------------------------------------------

ceaf-e SCORE
--------------------------------------------------------------------------
Coreference: Recall: (321.334165683199 / 408) 78.75%	Precision: (321.334165683199 / 436) 73.7%	F1: 76.14%
--------------------------------------------------------------------------

DEV CONNL F1: 83.16

test accuracy: tensor(0.7872)
test precision: tensor(0.7814)
test recall: tensor(0.7602)
test f1: tensor(0.7707)
BCUB SCORE
--------------------------------------------------------------------------
Coreference: Recall: (1498.46035506639 / 1780) 84.18%	Precision: (1512.43099756062 / 1780) 84.96%	F1: 84.57%
--------------------------------------------------------------------------

MUC SCORE
--------------------------------------------------------------------------
Coreference: Recall: (792 / 975) 81.23%	Precision: (792 / 898) 88.19%	F1: 84.57%
--------------------------------------------------------------------------

ceaf-e SCORE
--------------------------------------------------------------------------
Coreference: Recall: (685.417760117804 / 805) 85.14%	Precision: (685.417760117804 / 882) 77.71%	F1: 81.25%
--------------------------------------------------------------------------

TEST CONLL F1: 83.46

==> dpos_only_results_cc.txt <==
******* Lemma coref heuristic *******

threshold:  0.5
dev accuracy: tensor(0.8210)
dev precision: tensor(0.7688)
dev recall: tensor(0.9042)
dev f1: tensor(0.8310)
BCUB SCORE
--------------------------------------------------------------------------
Coreference: Recall: (1201.16937410416 / 1245) 96.47%	Precision: (865.494168595917 / 1245) 69.51%	F1: 80.8%
--------------------------------------------------------------------------

MUC SCORE
--------------------------------------------------------------------------
Coreference: Recall: (806 / 837) 96.29%	Precision: (806 / 895) 90.05%	F1: 93.07%
--------------------------------------------------------------------------

ceaf-e SCORE
--------------------------------------------------------------------------
Coreference: Recall: (305.743399804627 / 408) 74.93%	Precision: (305.743399804627 / 350) 87.35%	F1: 80.67%
--------------------------------------------------------------------------

Threshold = 0.5
DEV CONNL F1: 84.61



test accuracy: tensor(0.8073)
test precision: tensor(0.7793)
test recall: tensor(0.8235)
test f1: tensor(0.8008)

BCUB SCORE
====== TOTALS =======
Identification of Mentions: Recall: (1780 / 1780) 100%	Precision: (1780 / 1780) 100%	F1: 100%
--------------------------------------------------------------------------
Coreference: Recall: (1676.03685458858 / 1780) 94.15%	Precision: (1417.96274459282 / 1780) 79.66%	F1: 86.3%
--------------------------------------------------------------------------

MUC SCORE
====== TOTALS =======
Identification of Mentions: Recall: (1780 / 1780) 100%	Precision: (1780 / 1780) 100%	F1: 100%
--------------------------------------------------------------------------
Coreference: Recall: (914 / 975) 93.74%	Precision: (914 / 1039) 87.96%	F1: 90.76%
--------------------------------------------------------------------------

ceaf-e SCORE
====== TOTALS =======
Identification of Mentions: Recall: (1780 / 1780) 100%	Precision: (1780 / 1780) 100%	F1: 100%
--------------------------------------------------------------------------
Coreference: Recall: (657.256246681115 / 805) 81.64%	Precision: (657.256246681115 / 741) 88.69%	F1: 85.02%
--------------------------------------------------------------------------

Threshold = 0.5
TEST CONNL F1: 84.77


threshold:  0.995
dev accuracy: tensor(0.8014)
dev precision: tensor(0.8054)
dev recall: tensor(0.7806)
dev f1: tensor(0.7928)
BCUB SCORE
--------------------------------------------------------------------------
Coreference: Recall: (1103.89970072198 / 1245) 88.66%	Precision: (997.481844392279 / 1245) 80.11%	F1: 84.17%
--------------------------------------------------------------------------

MUC SCORE
--------------------------------------------------------------------------
Coreference: Recall: (733 / 837) 87.57%	Precision: (733 / 793) 92.43%	F1: 89.93%
--------------------------------------------------------------------------

ceaf-e SCORE
--------------------------------------------------------------------------
Coreference: Recall: (337.544303254979 / 408) 82.73%	Precision: (337.544303254979 / 452) 74.67%	F1: 78.49%
--------------------------------------------------------------------------

Threshold  = 0.995
DEV CONNL F1: 84.20

test accuracy: tensor(0.7727)
test precision: tensor(0.8019)
test recall: tensor(0.6861)
test f1: tensor(0.7395)
BCUB SCORE
--------------------------------------------------------------------------
Coreference: Recall: (1557.06439323767 / 1780) 87.47%	Precision: (1401.6264076172 / 1780) 78.74%	F1: 82.87%
--------------------------------------------------------------------------

MUC SCORE
--------------------------------------------------------------------------
Coreference: Recall: (812 / 975) 83.28%	Precision: (812 / 908) 89.42%	F1: 86.24%
--------------------------------------------------------------------------

ceaf-e SCORE
--------------------------------------------------------------------------
Coreference: Recall: (679.546193494481 / 805) 84.41%	Precision: (679.546193494481 / 872) 77.92%	F1: 81.04%
--------------------------------------------------------------------------

Threshold = 0.995
TEST CONNL F1 = 83.38


==> plots/mention_pairs.txt <==
true positives: 13065
false positives: 14861
true negatives: 311634
false negatives: 2146
ground-truth all positives: 15211
ground-truth all negatives: 326495

with Transitive
all positives: 80701
true positives: 15189
false positives: 65512
true negatives: 260983
false negatives: 22

==> tp_fp_distri.txt <==
-------------------- ECB --------------------------
Without Oracle: 
train
total eves: 3808
single word eves: 3386
multi word eves: 422
eves with frames: 3345
clusters: 1523
singletons: 1114
Generating Similarities: 100%|██████████| 341706/341706 [00:00<00:00, 348021.54it/s]
true positives: 13065
false positives: 14861
true negatives: 311634
false negatives: 2146
ground-truth all positives: 15211
ground-truth all negatives: 326495

dev
total eves: 1245
single word eves: 1132
multi word eves: 113
eves with frames: 1082
clusters: 408
singletons: 279
Generating Similarities: 100%|██████████| 100784/100784 [00:00<00:00, 374153.27it/s]
true positives: 3540
false positives: 4928
true negatives: 89973
false negatives: 2343
ground-truth all positives: 5883
ground-truth all negatives: 94901

test
total eves: 1780
single word eves: 1527
multi word eves: 253
eves with frames: 1511
clusters: 805
singletons: 623
Generating Similarities: 100%|██████████| 180747/180747 [00:00<00:00, 346146.64it/s]
true positives: 3628
false positives: 4730
true negatives: 169123
false negatives: 3266
ground-truth all positives: 6894
ground-truth all negatives: 173853


With Oracle: 
train
total eves: 3808
single word eves: 3386
multi word eves: 422
eves with frames: 3345
clusters: 1523
singletons: 1114
Generating Similarities: 100%|██████████| 341706/341706 [00:00<00:00, 363377.46it/s]
true positives: 13065
false positives: 14861
true negatives: 311634
false negatives: 2146
ground-truth all positives: 15211
ground-truth all negatives: 326495

dev
total eves: 1245
single word eves: 1132
multi word eves: 113
eves with frames: 1082
clusters: 408
singletons: 279
Generating Similarities: 100%|██████████| 100784/100784 [00:00<00:00, 371106.70it/s]
true positives: 5323
false positives: 5613
true negatives: 89288
false negatives: 560
ground-truth all positives: 5883
ground-truth all negatives: 94901

test
total eves: 1780
single word eves: 1527
multi word eves: 253
eves with frames: 1511
clusters: 805
singletons: 623
Generating Similarities: 100%|██████████| 180747/180747 [00:00<00:00, 354024.08it/s]
true positives: 5547
false positives: 6250
true negatives: 167603
false negatives: 1347
ground-truth all positives: 6894
ground-truth all negatives: 173853




---------- GVC -------------
Without Oracle: 
train
total eves: 5313
single word eves: 4983
multi word eves: 330
eves with frames: 0
clusters: 991
singletons: 252
Generating Similarities: 100%|██████████| 112354/112354 [00:00<00:00, 259419.16it/s]
true positives: 10568
false positives: 14615
true negatives: 70903
false negatives: 16268
ground-truth all positives: 26836
ground-truth all negatives: 85518

dev
total eves: 977
single word eves: 907mention_pairs
multi word eves: 70
eves with frames: 0
clusters: 228
singletons: 70
Generating Similarities: 100%|██████████| 16538/16538 [00:00<00:00, 298321.43it/s]
true positives: 1545
false positives: 2498
true negatives: 10340
false negatives: 2155
ground-truth all positives: 3700
ground-truth all negatives: 12838

test
total eves: 1008
single word eves: 936
multi word eves: 72
eves with frames: 0
clusters: 194
singletons: 43
Generating Similarities: 100%|██████████| 18961/18961 [00:00<00:00, 305993.02it/s]
true positives: 1769
false positives: 2824
true negatives: 12024
false negatives: 2344
ground-truth all positives: 4113
ground-truth all negatives: 14848


With Oracle: 
train
total eves: 5313
single word eves: 4983
multi word eves: 330
eves with frames: 0
clusters: 991
singletons: 252
Generating Similarities: 100%|██████████| 112354/112354 [00:00<00:00, 256253.21it/s]
true positives: 17950
false positives: 35750
true negatives: 49768
false negatives: 8886
ground-truth all positives: 26836
ground-truth all negatives: 85518

dev
total eves: 977
single word eves: 907
multi word eves: 70
eves with frames: 0
clusters: 228
singletons: 70
Generating Similarities: 100%|██████████| 16538/16538 [00:00<00:00, 309233.48it/s]
true positives: 2675
false positives: 5403
true negatives: 7435
false negatives: 1025
ground-truth all positives: 3700
ground-truth all negatives: 12838

test
total eves: 1008
single word eves: 936
multi word eves: 72
eves with frames: 0
clusters: 194
singletons: 43
Generating Similarities: 100%|██████████| 18961/18961 [00:00<00:00, 303189.79it/s]
true positives: 2841
false positives: 5442
true negatives: 9406
false negatives: 1272
ground-truth all positives: 4113
ground-truth all negatives: 14848
